Direct Diversity Optimization for Diverse Successful Trajectories in Preference Post-Training

LLM agents for sequential decision tasks are often post-trained with trajectory-level outcome labels, but such labels provide little supervision for preserving multiple successful branches from the same decision state. We study this problem as successful strategy coverage: how broadly a model realizes distinct successful strategies under a fixed rollout budget. We present Direct Diversity Optimization (DDO), an offline post-training method that combines Divergence-Tree Collection (DTC) with the Reference-Relative Target-Odds Objective (RTO). DTC constructs state-aligned branch sets rooted at shared decision states, and RTO trains the model to match reference-relative targets over successful alternatives. DDO achieves the strongest task success and successful strategy coverage among the compared post-training methods across BabyAI, BabaIsAI, and WebShop. It also achieves the highest recovery rate after local action replacement and higher task success and coverage than successful-only imitation and decoding-time diversification controls.

==> examples/babaisyou_input_prompt.txt <==
[user message 1]
BabaIsAI is a puzzle game where you can manipulate the rules of each level. The following are the possible actions you can take in the game, followed by a short description of each action:

idle: wait for one step,
up: take one step up,
right: take one step to the right,
down: take one step down,
left: take one step to the left.

Tips:
- Examine the level carefully, noting all objects and text blocks present.
- Identify the current rules, which are formed by text blocks in the format "[Subject] IS [Property]" (e.g. "BABA IS YOU").
- Consider how you can change or create new rules by moving text blocks around.
- Remember that you can only move objects or text that are not defined as "STOP" or similar immovable properties.
- Your goal is usually to reach an object defined as "WIN", but this can be changed.
- Think creatively about how changing rules can alter the properties and behaviors of objects in unexpected ways.
- If stuck, try breaking apart existing rules or forming completely new ones.
- Sometimes the solution involves making yourself a different object or changing what counts as the win condition.

PLAY!

[user message 2]
Current Observation:
Active rules:
ball is win
wall is stop
baba is you

Objects on the map:
wall 4 steps to the right and 4 step up
rule `ball` 7 steps to the right and 4 step up
rule `is` 8 steps to the right and 4 step up
rule `win` 9 steps to the right and 4 step up
rule `wall` 1 step to the left and 3 step up
rule `is` 3 step up
rule `stop` 1 step to the right and 3 step up
wall 4 steps to the right and 3 step up
ball 5 steps to the right and 3 step up
wall 4 steps to the right and 2 step up
wall 4 steps to the right and 1 step up
wall 4 steps to the right
wall 4 steps to the right and 1 step down
rule `baba` 1 step to the left and 2 steps down
rule `is` 2 steps down
rule `you` 1 step to the right and 2 steps down
wall 4 steps to the right and 2 steps down

Your response should use the following format:

Thought: <one short thought>
Action: <exactly one of: idle, up, right, down, left>

Rules:
- The Action line must be exactly one of: idle, up, right, down, left.
- Do not add any other words, punctuation, or explanation on the Action line.
- Output exactly one Thought line and exactly one Action line.
- Do not output anything after the Action line.

